Minimal Factorization of Chern-Simons Theory -- Gravitational Anyonic Edge Modes

One approach to analyzing entanglement in a gauge theory is embedding it into a factorized theory with edge modes on the entangling boundary. For topological quantum field theories (TQFT), this naturally leads to factorizing a TQFT by adding local edge modes associated with the corresponding CFT. In this work, we instead construct a minimal set of edge modes compatible with the topological invariance of Chern-Simons theory. This leads us to propose a minimal factorization map. These minimal edge modes can be interpreted as the degrees of freedom of a particle on a quantum group. Of particular interest is three-dimensional gravity as a Chern-Simons theory with gauge group SL$(2,\mathbb{R}) \times$ SL$(2,\mathbb{R})$. Our minimal factorization proposal uniquely gives rise to quantum group edge modes factorizing the bulk state space of 3d gravity. This agrees with earlier proposals that relate the Bekenstein-Hawking entropy in 3d gravity to topological entanglement entropy.

==> refreportagain.txt <==

Dear Editor,

We thank the referee for their report.

1. We agree that there are parallels between our work and refs. 26, 53, but there are also important differences which are important in our construction. Firstly, we use continuous groups whereas these references use finite groups as stated. The referee mentions that considering Lie groups is problematic because of normalization issues. We agree that it requires more care to make the arguments work, but we want to emphasize that we really need to get there physically, so this has to be understood. Our language is also fully in the continuum field theory language, relying solely on elementary field theoretic concepts. We believe this helps in streamlining the argumentation. Secondly, we crucially rely on the presence of a holographic boundary in order to derive a differential equation (eq (2.60)) for the one-sided Wilson line bracket and then bootstrap the presence of an r-matrix and integrable structures from there. We could not have derived this without the outer boundary. In a sense, the outer boundary "fixes" the integrable structure of the model. This structure is proposed in other works as well, but always in a more ad hoc way in our opinion.

2. Thank you for the references. This could be relevant for future work.

3. We added a subscript on the LHS of these definitions, and hence defined these maps only for coordinates that match left and right.

4. We added the new reference mentioned in our introduction.

5. The full algebra is eq (1.11)-(1.13), and eq (1.14)-(1.16) is just the zero-mode piece of that. We write it down explicitly because it is that structure that we will generalize later on the paper. The zero-mode sector on its own does not have to transform well under the symmetry transformation. These algebras are analogous to the usual current and charge algebras one encounters in systems with global symmetries. The field g(x) is analogous to the WZW field. We think of g(x) as a matrix, and we can add or integrate matrices.

6. We agree locality of local objects is a delicate thing in gauge theories. Our Wilson line endpoints are living on boundaries where there is no gauge symmetry anymore (it is physical there), so it is distinct from e.g. trying to define an electron operator in the bulk of the system. Degrees of freedom living on spatially separated regions always have to commute and are local w.r.t. each other. The Wilson line endpoints are local and living at distinct physical boundaries. 

7. The monodromy m is a 2-by-2 real matrix of determinat 1. It is a point on the group manifold SL(2, R). But we do not specify the group multiplication structure of the underlying manifold to make it a Lie group. SB(2, C) is locally homeomorphic to SL(2, R) but with a different group structure. Being equipped with the STS Poisson bracket, SL(2, R) is not a Poisson-Lie group, but SB(2, C) is.

8. We meant here the analogy that (x,p) are similar to (x^a,T_a) in the sense that the x^a are group coordinates, and the T_a are the conjugate variables that satisfy a Lie algebra. This gives intuition for why the "Lie group" (the x^a) and "Lie algebra" (the T_a) variables are physically canonically conjugate coordinates.


1. We deleted the word "more".

2. They relate (2+1) to (3+1) dimensions in their work. Their construction crucially utilizes the Fock-Rosly brackets.

3. We added the word "Lorentzian" here. The case Lambda >0 is not part of this work.

4. We removed the sentence about the minimality of the map not being discussed in those references.

5. Ref 28 has a priori a partially similar motivation, but their technical implementation and methodology are quite different. We added further details on the difference between our approaches at a technical level in the introduction (p5) where we mention their work, and added further references.

6. We had expanded this section, but feel that adding more detail to it, would be distracting from our main story. The goal of this section is to get to the linear phase space algebra for the edge modes as quickly as possible, to then contrast it with the non-linear case we are developing this paper. We refer to the cited papers for a lot of the technical background for these statements, such as the restriction to only mu=0 edge charge density profiles (and no edge current densities). For eq. (1.10), one needs to first extract the large gauge transformation degrees of freedom from the gauge field, which has become physical at the boundary. Then the Lagrange multiplier just enforces that A_mu is pure gauge at the boundary. E_perp is the same as the surface charge density by the jump condition of the electric field at a surface.

7. We leave this sentence as it is, since the lattice formulation is distinct from ours.

8. The brackets (2.27)-(2.28) hold regardless on whether y is on a boundary or in the interior. This is a slight notational generalization of our earlier definition of W(.,.).

9. We chose to left it implicit in our picture to avoid overcomplicating the figures, but added its description both in footnote 13 and in the caption of figure 8.

10. We decided to keep this slight misuse of language here. The mappings are dual to each other in any case.

11. We changed the word into combined.

12. We added a clarification stating that because the field strength is zero, we can contract it to the puncture, making it local for our purposes.

13. We agree it is a postulate, that we motivate by physical locality of the dynamical variables.

14. We agree. This section is a bit an aside to the main story, but we found it insightful to in principle derive the presence of an integration constant in elementary Poisson brackets in a simpler example based on Dirac's constrained quantization.

15. We added the clarification that M = P_odot, and added a subscript to the brackets.

16. We clarified the text slightly, but believe we did not state anything wrong here.

17. We added the definitions.

18. The {m,m} and {h,m} brackets are unchanged (since they only sense the {W,W} bracket). It is only the {h,h} bracket that has the r' matrix.


==> refreportrebuttal.txt <==

We thank the referee for their report. We address the comments one by one.

1) The factorization map should be an isometry at the quantum level, in order to implement shrinkability of a microscopic hole in the Euclidean path integral calculation. We would claim that our factorization map precisly implements exact shrinkability (the WZW factorization map would lead to a spurious divergence) (by construction). In fact, in earlier work 2210.14196, it was shown that if we could factorize the Hilbert space in such a 'minimal' way, then we would have exact shrinkability and the factorization map would be an isometric map.

2) We have rewritten that part of our paper to improve readability. Our previous statements we believe were correct: the one-sided partition function itself would include a path integral over all surface charges (they becomes phase space variables of the one-sided system). We have rephrased this discussion to clarify.

3) We can obtain $F_{\mu\nu}$ (in any gauge theory) by considering an infinitesimal Wilson loop, so we believe our statement is correct.

4) We are considering Lorentzian signature manifolds. We added this specification right after eq. (2.1).

5) We used the notation x^+ and x^- to denote chiral coordinates, where one can interpret this either as a ligthcone coordinate on the respective boundaries, or just as a spatial coordinate on the boundary circles.

6) We agree, and have moved the earlier footnote 20 up as our new footnote 5.

7) We assumed $|x_12| < 2\pi$ to simplify these equations.

8) $r_{12}$ is the integration constant, and we hence choose it to be independent of m. This is a choice, but otherwise the factorization map would presumably be consistent but much more complicated. This fits into our narrative where we aim to find the 'simplest possible' factorization map.

9) Our statement is that g(x) is locally defined on the circle, but is not a single-valued function on the circle. W(x) on the other hand, contains degrees of freedom that are spatially separated from the circle. So in a sense, W(x) is even more non-local than g(x).

10) We agree, and changed the footnote to avoid confusion.

11) Thanks!

12) We added some extra details on this calculation, but emphasize that this is essentially a summary of older literature, and not meant to be a new derivation.

13) The appearance of the quantum trace is natural from the quantum group structure that we uncover, but we agree that it would be highly valuable to obtaining a better physical understanding in this context of its appearance, which we would postpone to future work. Within JT gravity, the element D should not be literally interpreted as a Drinfeld element, since the group structure is not q-deformed in that case. So we believe these cases are not fully related, but agree this is an interesting aspect to understand better.

14) We added the reference here.




==> refreportrebuttal2.txt <==

We thank the referee for their detailed report. We go through the different subsections following the referee's report.

1.1
We have cleaned up the language in the introduction to avoid confusion.

1.2.
Our statement is that the gauge-invariant degrees of freedom one would ordinarily have in any gauge theory, get drastically reduced by imposing topological invariance. We agree that gauge symmetry and topological invariance go hand in hand in Chern-Simons theory, but would not argue that one implies the other. (Stating that gauge symmetry implies topological invariance is obviously misleading since YM theories do not have this.)
We thank the referee for this interesting comment and suggestion for finding a more technical description of when this minimal set of edge states can be found. The intrinsic description of the phase space of the Chern-Simons theory only depends on the homotopy type of the underlying manifold. In this sense, there are no bulk Kac-Moody modes to begin with.

1.3 
Since both referees raised good points about this subsection, we have substantially improved it, by adding clarifications, definitions and additional information to make this subsection self-contained and readable. In the process, we addressed the comments made by the referee.

2.1
We have added an extensive comparison to the literature at the end of section 1. 
Also, when discussing "minimality", the referee is actually referring to the lattice independence of the physical
subspace of the topological lattice gauge theory. What we are aiming for in this work, is a better understanding on whether one can choose a minimally consistent factorization map.

2.2
a) We indeed have Lorentzian signature throughout our work, and have added this clarification at various places in the text.
b) We have added a ref. there towards the original paper that derived chiral WZW at the boundaries of Chern-Simons theory.
c) We have added the clarification just below eq. (2.5) that $W$ is not single-valued on our topology.
d) We have added an explanation after eq (2.11), explaining how our phase space is defined. Concerning presentation of this phase space, we find our eq (2.17) and the following bullet points more intuitive to read for the physics audience so we chose to stick with it.

2.3
a) We rewrote this sentence to improve readability.
b) Eq. (2.23) is a definition for the Kac-Moody current. It is defined in this way because
it is the Noether charge corresponding to the Kac-Moody symmetry.
c) In principle, all of our coordinates are in the universal cover of $S^1$, although we do not always make this clear in the notation. However, we believe adding more notation to make this distinction would deteriorate the overall readability of the paper, so we decided to allow this slight imprecision.
d) They are derived as the action of the current on the Wilson lines.
e) Because y can in principle be in the bulk. We added a sentence to clarify this.
f) Yes, we assume we are working with a semi-simple Lie algebra for which the Cartan-Killing form is non-degenerate. We added footnote 9 to explain this.

2.4
a) We agree. We added footnote 13 to explain this point, refering to a later Fig. 8 for an example we need later on.
b) We choose not to change notation here as before.
c) We changed notation here emphasizing it is not a dirac delta function that appears here when gluing. We are interested precisely in (compact and non-compact) Lie groups, so dealing with the consequences of continuity is a necessity in our framework. We also refer to our introduction for a deeper comparison with the literature.
d) We have rewritten parts of the footnote to address the referee's comments. By invisible, we mean that a one-sided observer views the edge degrees of freedom as living on a horizon, which this observer cannot access in a finite amount of his time.
e) We have indeed already encountered this gauge redundancy in eq (2.21) earlier. The discussion here is meant to restate this in terms of the one-sided phase spaces we defined in this subsection. We are not sure precisely how we could improve the readability of this discussion.

2.5
a) We added footnote 14 to warn the reader about the change in the notation in this and the previous subsection.
b) y can be in the bulk.
c) This was a more "philosophical" comment, but we removed the footnote. We have explained this notation earlier in the introduction above eq (1.5), and the footnote was hence superfluous.
d) Both referees asked about this point, and we agree with the referee's comments about this. We can interpret either $r$ or $\tilde{r}$ as the integration constant (w.r.t. $x$-integration). We added this comment after eq (2.64).
e) We removed the confusing footnote, and for our purposes we can take the definition of the $r$-matrix as a solution to the YB equation.
f) We added a footnote refering to the equation that can be used to readily derive this identity.


3.1
a) we agree that the map is a priori many-to-one. We impose additionally locality to distinguish g(x) from h. Moreover, g(x) is the WZNW field which is known to satisfy the given Poisson bracket in the literature. The associated r-matrix is in general not necessarily the same as the one associated with W (x). Different choices will lead to the affine Poisson structure discussed in Appendix D.
By locality, we mean here that spatially separated degrees of freedom commute with each other. Our argument of locality is physically and mathematically well-motivated. E.g. in combinatorial quantization, it is imposed that U(i) and U(j) commute with each other if the links i and j do not share a common vertex.
The earlier literature did not arrive at the algebra for h, nor the dressing bracket relation.
b) This has nothing to do with whether G is complexified or split-real. h and m are
both valued in the same manifold G. We never specify the group multiplication of m. As
manifolds, G and G∗ are locally indistinguishable.

3.2
We inserted factors of $i$ to indeed correspond to the compact group U(1).

3.3
a) 3d $\Lambda<0$ gravity in Lorentzian signature.
b) We added an additional clarification in the sentence. It is the algebra generated by a,b,c,d with the relations (3.23)-(3.24) imposed.
c) We need to make a distinction between the linear limit $q\to 1$ (or $k\to\infty$), and the classical limit $\hbar \to 0$. We added a summarizing scheme of the difference after the paragraph following eq (3.24).

3.4
a) This ambiguity exists generally in the chiral WZW model. The current subsection is meant to explain this directly for the simple U(1) model in terms of constrained quantization.
b) Indeed, we modified the sentence below eq (3.39).
c) This footnote is optional; and our only goal in it was to say that extension of this argument to the non-abelian case might not be as straightforward.

4
a) We removed this sentence as it was superfluous in any case.
b) We believe we have reinforced the interpretation of h as a genuine phase space degree of freedom earlier, and therefore stand behind our comment here.

5
We changed the word factorization map into gluing map
5.1
We agree that this is not a wanted construction, but feel it is worth mentioning for completeness.
5.2
a) One can go between interpreting $r$ or $\tilde{r}$ as the integration constant, since neither depends on the $x$-coordinates.
b) We do not have an interpretation of these factorization maps directly in a Lagrangian language (which would be very interesting to achieve). We also remark that none of these are WZW model factorizations.
c) We have changed the notation of eq (5.5). We only mean that the element can only be glued if the endpoints match, otherwise it is implicitly assumed to map to zero. This is similar to being only able to glue edge modes with matching charges.
d) Indeed, we changed the word into the Kac-Moody gluing map.
e) We included a more detailed reference to what was done in ref. 19.

7 (was section 6 in the earlier version)
The comments on "towards an action principle" on the black hole horizon are meant for the application of this factorization map to 3d gravity. In that case, the entangling surface is a black hole horizon, and the one-sided observer sees degrees of freedom on the horizon as infinitely redshifted and frozen. In particular they cannot evolve in time and hence no interesting dynamics is associated to them. This is found in particular when including a brick wall cutoff to entanglement entropy calculations of edge states as described in e.g. Donnelly and Wall's 2014 papers.

We have reinforced our discussion and application to 3d gravity in the last paragraph of the conclusion.

Appendix B
a) The Poisson structure is globally defined and degenerate. So the phase space is foliated
into symplectic leaves on which there are symplectic forms. The foliation is singular. The symplectic form given here is defined on the largest leaf whose complement is of measure
zero in the phase space.
b) We simply mean here the idea of adding degrees of freedom to the symplectic form to allow it to factorize is heavily utilized in this literature, not the precise calculation we in chiral WZW we presented in this appendix.


